RDV: An Alternative To Proof-of-Work And A Real Decentralized Consensus For Blockchain

A blockchain is a decentralized ledger where all transactions are recorded. For having a reliable blockchain and double-spending prevention, we need a decentralized consensus and agreement on a blockchain. Bitcoin uses proof-of-work (PoW). It is a cryptographic puzzle that is difficult to solve but easy to verify. However, because of significant latency of proof-of-work for transactions confirmation, this consensus mechanism is vulnerable against double-spending. On the other hand, PoW consumes a significant amount of energy that by growing the network, it becomes a major problematic of this consensus mechanism. In this paper, we introduce an alternative to PoW, because of all its major problems and security issues that may lead to collapsing decentralization of the blockchain, while a full decentralized system is the main purpose of using blockchain technology. The approach we introduce is based on a distributed voting process and called "RDV: Register, Deposit, Vote". Since in RDV algorithm, there is no mining process, so it is appropriate for low-level energy devices and Internet of Things (IoT).

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  llncs.dem          the sample input file

  llncs.doc          the documentation of the class (LaTeX source)
  llncsdoc.pdf       the documentation of the class (PDF version)
  llncsdoc.sty       the modification of the class for the documentation
  llncs.ind          an external (faked) author index file
  subjidx.ind        subject index demo from the Springer book package
  llncs.dvi          the resultig DVI file (remember to use binary transfer!)

  sprmindx.sty       supplementary style file for MakeIndex
                     (usage: makeindex -s sprmindx.sty <yourfile.idx>)

  splncs03.bst       current LNCS BibTeX style with aphabetic sorting

  aliascnt.sty       part of the Oberdiek bundle; allows more control over
                     the counters associated to any numbered item
  remreset.sty       by David Carlisle

